Detection of a Hot Subdwarf Companion to the Be Star FY Canis Majoris

The rapid rotation of Be stars may be caused in some cases by past mass and angular momentum accretion in an interacting binary in which the mass donor is currently viewed as a small, hot subdwarf stripped of its outer envelope. Here we report on the spectroscopic detection of such a subdwarf in the Be binary system FY Canis Majoris from the analysis of data acquired by the IUE spacecraft and KPNO Coude Feed Telescope over the course of 16 and 21 years, respectively. We present a double-lined spectroscopic orbit for the binary based upon radial velocities from the IUE spectra and use the orbital solutions with a Doppler tomography algorithm to reconstruct the components' UV spectra. The subdwarf is hot (T_eff = 45+/-5 kK) and has a mass of about 1.3 M_sun and a radius of about 0.6 R_sun. It contributes about 4% as much flux as the Be star does in the FUV. We also present observations of the H-alpha and He I 6678 emission features that are formed in the circumstellar disk of the Be star. Orbital flux and velocity variations in the He I 6678 profile indicate that much of the emission forms along the disk rim facing the hot subdwarf where the disk is probably heated by the incident radiation from the subdwarf. A study of the FUV infall shell lines discovered in the 1980s confirms their episodic presence but reveals that they tend to be found around both quadrature phases, unlike the pattern in Algol binaries. Phase-dependent variations in the UV N V doublet suggest the presence of a N-enhanced wind from the subdwarf and a possible shock-interaction region between the stars where the subdwarf's wind collides with the disk of the Be star.

==> tab2.txt <==
Title: Detection of a Hot Subdwarf Companion to the Be Star FY CMa
Authors: G. J. Peters, D. R. Gies, E. D. Grundstrom, M. V. McSwain
Table: IUE Radial Velocity Measurements
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  9 F9.3   d       Date   HJD-2400000
  11- 14 I4     --      Obs.y  Observation UT year
  16- 17 I2     --      Obs.m  Observation UT month
  19- 20 I2     --      Obs.d  Observation UT day
  21- 26 I6     --      SWP    IUE SWP number
  27- 32 F6.3   --      Phase  Orbital phase from Be star superior conjunction
  33- 38 F6.1   km/s    HRV1   Heliocentric radial velocity for Be star
  39- 44 F6.1   km/s    OMC1   Observed minus calculated velocity for Be star
  45- 51 A7     km/s    HRV2   Heliocentric radial velocity for subdwarf
  52- 57 A6     km/s    OMC2   Observed minus calculated velocity for subdwarf
--------------------------------------------------------------------------------
44170.044 1979-10-23  6963 0.985  51.5  16.6    1.6 -17.9
44330.226 1980-03-31  8617 0.285  23.9   4.4  159.8   3.4
44853.156 1981-09-05 14910 0.321  22.2   1.6  138.6  -8.4
44867.935 1981-09-20 15053 0.717  40.5  -7.3 -123.5 -29.2
44920.747 1981-11-12 15478 0.135  39.0  16.2    ?     ?  
44972.649 1982-01-03 15933 0.528  36.8   0.7    ?     ?  
44974.604 1982-01-05 15957 0.580  33.9  -6.7    ?     ?  
44975.736 1982-01-06 15979 0.611  34.4  -8.5  -67.0 -16.0
45571.096 1983-08-24 20769 0.591  43.7   2.3  -48.6 -10.7
45573.015 1983-08-26 20805 0.642  52.5   7.6    ?     ?  
45576.057 1983-08-29 20837 0.724  57.4   9.5 -105.8 -10.5
45578.924 1983-09-01 20874 0.801  50.7   3.4    ?     ?  
46338.986 1985-09-30 26810 0.201  23.1   3.3  146.0  -7.5
46340.871 1985-10-02 26829 0.252   8.4 -10.8    ?     ?  
46342.778 1985-10-04 26847 0.303  15.0  -5.0    ?     ?  
46343.927 1985-10-05 26868 0.334  11.1 -10.0  142.2   0.2
46430.639 1985-12-31 27426 0.661  52.3   6.4  -74.0   3.7
46436.586 1986-01-06 27459 0.821  37.1  -9.5  -61.0  23.4
46440.366 1986-01-09 27479 0.923  40.8   0.4  -24.4   4.4
46440.609 1986-01-10 27484 0.929  34.0  -5.8  -16.1   8.0
46440.784 1986-01-10 27488 0.934  29.2 -10.3  -21.3  -0.7
46441.374 1986-01-10 27496 0.950  38.5   0.4    ?     ?  
46441.513 1986-01-11 27499 0.953  35.5  -2.3    ?     ?  
46441.720 1986-01-11 27504 0.959  36.6  -0.7   10.0  11.6
46590.362 1986-06-08 28457 0.949  41.6   3.4   -8.5   1.1
46691.971 1986-09-18 29238 0.676  49.1   2.6    ?     ?  
46705.946 1986-10-02 29349 0.051  27.2  -1.9    ?     ?  
46709.960 1986-10-06 29386 0.159  25.0   3.5    ?     ?  
46744.776 1986-11-10 29646 0.093  29.0   3.4    ?     ?  
46823.765 1987-01-28 30182 0.213  19.3  -0.2  145.4 -10.6
46823.786 1987-01-28 30183 0.214  20.7   1.2    ?     ?  
46852.535 1987-02-26 30392 0.985  40.3   5.4   15.9  -3.6
46861.455 1987-03-06 30443 0.225  11.5  -7.8  163.1   5.3
46919.233 1987-05-03 30901 0.776  35.9 -12.0    ?     ?  
47060.818 1987-09-22 31900 0.576  31.4  -8.8    ?     ?  
47085.860 1987-10-17 32114 0.248  16.8  -2.4    ?     ?  
47103.822 1987-11-04 32222 0.730  45.6  -2.3  -81.4  14.6
47106.832 1987-11-07 32265 0.811  47.1   0.1    ?     ?  
47113.690 1987-11-14 32317 0.995  34.4   0.3   18.8  -8.4
47125.983 1987-11-26 32398 0.325  21.9   1.2    ?     ?  
47141.568 1987-12-12 32505 0.743  48.7   0.7    ?     ?  
47167.580 1988-01-07 32677 0.441  27.5  -0.9    ?     ?  
47169.553 1988-01-09 32688 0.494  28.6  -4.5    ?     ?  
47172.522 1988-01-12 32702 0.574  46.5   6.4  -25.6   0.7
47198.348 1988-02-06 32872 0.267  18.1  -1.1    ?     ?  
47206.425 1988-02-14 32925 0.484  30.4  -1.8    ?     ?  
47215.342 1988-02-23 32968 0.723  47.0  -0.9 -103.4  -8.2
47225.456 1988-03-04 33039 0.995  39.4   5.3   29.1   2.0
47240.674 1988-03-20 33119 0.403  27.7   2.3   92.9 -11.5
47258.449 1988-04-06 33221 0.880  42.9  -0.6  -69.2 -12.9
47262.396 1988-04-10 33245 0.986  29.1  -5.7   13.1  -7.2
47271.315 1988-04-19 33315 0.226  23.6   4.3  170.4  12.5
47293.289 1988-05-11 33508 0.816  47.9   1.0  -72.4  13.9
47305.145 1988-05-23 33616 0.134  17.1  -5.7    ?     ?  
47307.279 1988-05-25 33640 0.191  10.7  -9.4  171.8  21.1
47426.980 1988-09-22 34288 0.404  29.6   4.2    ?     ?  
47460.861 1988-10-26 34606 0.313  19.8  -0.5    ?     ?  
47478.914 1988-11-13 34736 0.798  48.7   1.3    ?     ?  
47514.647 1988-12-19 35074 0.757  38.1  -9.9 -110.3 -13.4
47515.683 1988-12-20 35082 0.785  55.1   7.4    ?     ?  
47517.675 1988-12-22 35094 0.838  54.9   9.0    ?     ?  
47518.576 1988-12-23 35101 0.862  36.4  -8.2    ?     ?  
47519.662 1988-12-24 35112 0.892  38.4  -4.3    ?     ?  
47537.921 1989-01-11 35320 0.382  18.1  -5.7  108.1  -9.9
47581.733 1989-02-24 35614 0.558  35.8  -2.9   27.8  42.0
47619.671 1989-04-03 35919 0.576  44.3   4.1  -17.7   9.9
47656.154 1989-05-09 36229 0.555  40.2   1.7    ?     ?  
47908.837 1990-01-17 38034 0.337  18.9  -2.4    ?     ?  
47928.730 1990-02-06 38148 0.871  44.4   0.3    ?     ?  
47999.467 1990-04-17 38626 0.770  48.7   0.8 -103.3  -7.3
48004.512 1990-04-23 38655 0.905  43.1   1.4    ?     ?  
48175.728 1990-10-11 39806 0.501  21.4 -12.3   42.8  12.3
48232.662 1990-12-07 40284 0.029  36.1   5.1   36.2 -18.3
48297.434 1991-02-09 40846 0.768  42.1  -5.9    ?     ?  
48349.522 1991-04-03 41276 0.166  10.4 -10.7    ?     ?  
49313.649 1993-11-22 49290 0.043  29.7  -0.0   67.6   1.8
49442.353 1994-03-30 50426 0.498  31.3  -2.1    ?     ?  
49470.349 1994-04-27 50635 0.249  22.7   3.5    ?     ?  
49686.641 1994-11-30 52938 0.055  29.0   0.3    ?     ?  
49762.511 1995-02-14 53907 0.091  29.1   3.3   90.1 -10.7
49788.326 1995-03-11 54102 0.784  56.3   8.6 -100.7  -6.6
49789.386 1995-03-12 54111 0.813  54.9   7.9  -93.4  -6.2
49790.383 1995-03-13 54123 0.839  52.7   6.9  -92.8 -15.5
49791.385 1995-03-14 54134 0.866  45.9   1.5    ?     ?  
49792.457 1995-03-15 54147 0.895  39.0  -3.5    ?     ?  
49793.349 1995-03-16 54155 0.919  51.6  10.9    2.7  34.0
49794.351 1995-03-17 54163 0.946  46.0   7.6   26.9  38.4
49795.397 1995-03-18 54173 0.974  18.6 -17.4    ?     ?  
49796.460 1995-03-19 54183 0.002  31.7  -1.7   32.8  -0.4
49797.356 1995-03-20 54187 0.027  20.9 -10.3   49.8  -2.7
49798.385 1995-03-21 54202 0.054  32.2   3.4   72.6  -1.4
49799.568 1995-03-23 54210 0.086  35.8   9.6   87.2  -9.9
49800.577 1995-03-24 54215 0.113  25.6   1.4    ?     ?  
49801.415 1995-03-24 54220 0.135  35.6  12.9    ?     ?  
49802.348 1995-03-25 54223 0.161  31.7  10.3  142.7   3.0
49803.365 1995-03-26 54230 0.188  20.1  -0.2    ?     ?  
49804.296 1995-03-27 54238 0.213  23.5   3.9  154.1  -1.8


==> tab5.txt <==
Title: Detection of a Hot Subdwarf Companion to the Be Star FY CMa
Authors: G. J. Peters, D. R. Gies, E. D. Grundstrom, M. V. McSwain
Table: Red Spectra Measurements
================================================================================
Byte-by-byte Description of file: tab5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  9 F9.3   d       Date     HJD-2400000
  10- 15 F6.3   --      Phase    Orbital phase from Be star superior conjunction
  16- 22 F7.2   0.1nm   EQW      H-alpha equivalent width (Angstroms)
  23- 28 F6.1   km/s    HRV(HA)  Heliocentric radial velocity H-alpha wings
  29- 33 A5     km/s    HRV(HE)  Heliocentric radial velocity He I peaks
  34- 37 A4     km/s    DVR(HE)  He I peak velocity separation
--------------------------------------------------------------------------------
Note (1): HRV(HA) values omitted in Fig. 1 and in the orbital solution of 
Table 3, column 2, for HJD-2400000 = 47639.671 and 47983.611.
--------------------------------------------------------------------------------
46122.805 0.399 -10.98  26.8   ?   ? 
46152.702 0.201 -13.32  21.8  216  ? 
46734.931 0.829 -11.22  71.1 -154  ? 
46902.728 0.333 -11.76  30.2   ?   ? 
46903.703 0.359 -12.39  25.2   ?   ? 
46905.682 0.412 -13.46  34.7   ?   ? 
46917.654 0.733 -13.94  56.7  -81  56
46918.676 0.761 -14.15  42.9  -88  81
46919.674 0.787 -13.37  56.3  -79  94
46920.675 0.814 -11.87  52.9  -75 102
46921.670 0.841 -11.76  46.4  -70 115
46921.684 0.841 -12.86  43.3  -70 120
47033.012 0.830  -8.52  62.2  -68 107
47034.004 0.856 -12.34  53.6  -63 113
47302.650 0.067 -15.87  33.1   ?   ? 
47303.636 0.093 -15.65  32.5  143  ? 
47303.642 0.093 -14.93  40.4  147  ? 
47304.622 0.120 -13.67  35.4  160  ? 
47304.631 0.120 -14.61  39.6  158  ? 
47305.623 0.147 -11.51  45.5  171  ? 
47305.633 0.147 -13.28  42.0  171  ? 
47306.622 0.173 -10.57  44.4  173  ? 
47306.632 0.174 -12.96  41.2  175  ? 
47469.823 0.554 -13.56  49.0  -94  ? 
47469.831 0.554 -13.43  47.0  -99  ? 
47469.914 0.556 -13.15  52.8  -98  ? 
47469.997 0.559 -13.47  54.1  -92  ? 
47470.026 0.559 -13.63  54.6  -96  ? 
47470.826 0.581 -11.53  57.0 -100  ? 
47471.014 0.586 -11.66  54.7 -107  ? 
47471.846 0.608 -11.87  57.9 -111  ? 
47471.995 0.612 -12.00  62.8 -124  ? 
47472.848 0.635 -11.39  66.6 -128  ? 
47473.033 0.640 -11.66  66.3 -132  ? 
47560.654 0.992 -11.66  49.9   ?   ? 
47561.681 0.019 -15.26  46.5   ?   ? 
47561.792 0.022 -14.90  46.4   ?   ? 
47636.683 0.033 -10.94  36.0   ?   ? 
47639.671 0.113 -10.92 -13.9  203  ? 
47639.680 0.113 -11.53  33.1  207  ? 
47640.635 0.139 -12.13  32.1  207  ? 
47939.622 0.164 -10.96  18.8  226  ? 
47940.860 0.197 -11.92  10.1  233  ? 
47981.708 0.293  -5.32  10.3   ?   ? 
47983.611 0.344 -10.74   4.4   ?   ? 
48313.702 0.204 -13.26  28.5   ?   ? 
48313.788 0.207 -13.20  29.4  175  ? 
48314.619 0.229 -12.31  35.4  173  ? 
48318.615 0.336 -12.59  20.8  138 113
48319.800 0.368 -15.66  26.3  122 124
48320.616 0.390 -12.22  26.3  113 132
48321.610 0.416 -12.08  43.9  113 137
48514.969 0.606 -12.09  50.5  -66  ? 
48515.030 0.608 -10.42  53.9  -68  ? 
48515.972 0.633 -11.30  58.2  -96  ? 
48516.017 0.634 -11.93  53.9  -92  ? 
48517.021 0.661 -12.21  58.6   ?   ? 
49058.749 0.202 -14.58  34.4  179  ? 
49061.769 0.283 -14.06  39.0  162  94
49061.773 0.283 -15.28  30.5  160  94
49443.771 0.536 -14.61  42.9  -52  ? 
49444.729 0.562 -10.59  49.0  -68  ? 
49445.749 0.589 -10.22  52.3  -77  ? 
49447.755 0.643 -13.23  51.7  -96  ? 
51123.027 0.608 -16.17  52.1   ?   ? 
51123.034 0.609 -15.94  53.7   ?   ? 
51124.020 0.635 -16.40  56.9   ?   ? 
51126.033 0.689 -16.83  55.3   ?   ? 
51191.897 0.457 -13.75  41.1   ?   ? 
51192.937 0.485 -14.95  41.7   ?   ? 
51193.927 0.512 -13.53  46.0   ?   ? 
51196.937 0.592 -13.35  53.9  -68  ? 
51197.933 0.619 -14.21  55.1  -73  ? 
51502.936 0.806 -13.04  59.8 -141  ? 
51503.977 0.833 -14.12  59.4 -137  ? 
51504.994 0.861 -13.71  57.7 -112  ? 
51506.025 0.888 -13.94  54.6 -132  ? 
51507.019 0.915 -14.53  49.8 -130  ? 
51508.023 0.942 -14.07  47.1  -53 124
51509.013 0.969 -13.77  46.8  -14 100
51510.006 0.995 -15.13  46.0   -6 120
51510.053 0.997 -15.52  44.6   -2 111
51510.798 0.017 -15.91  43.7   72  ? 
51510.847 0.018 -15.76  42.2   73  ? 
51510.918 0.020 -15.41  44.6   78  ? 
51510.969 0.021 -15.33  43.5   83  ? 
51511.946 0.047 -16.08  40.7   97  ? 
51512.015 0.049 -15.34  41.3   98  ? 
51512.037 0.050 -15.39  40.7  100  ? 
51612.632 0.750 -12.91  69.1 -162  ? 
51612.693 0.751 -13.83  69.8 -160  ? 
51612.802 0.754 -12.84  69.0 -159  ? 
51612.822 0.755 -11.87  66.8 -154  ? 
51613.617 0.776 -12.95  66.5 -157  ? 
51613.703 0.779 -12.81  67.5 -152  ? 
51613.712 0.779 -13.04  67.3 -160  ? 
51613.751 0.780 -13.07  69.2 -158  ? 
51614.612 0.803 -13.18  69.5 -156  ? 
51614.829 0.809 -13.68  69.7 -160  ? 
51615.607 0.830 -13.24  68.1 -158  ? 
51615.717 0.833 -13.08  67.0 -160  ? 
51615.759 0.834 -14.07  67.1 -160  ? 
51615.801 0.835 -14.01  65.8 -152  ? 
51615.842 0.836 -14.39  65.8 -146  ? 
51616.623 0.857 -14.39  60.0 -163  ? 
51617.608 0.883 -13.96  58.7 -138  ? 
51817.984 0.262 -13.96  35.3  193  ? 
51818.977 0.288 -14.02  33.6  158  77
51819.980 0.315 -14.27  35.5  144  96
51820.996 0.342 -14.20  37.9  140 100
51821.996 0.369 -13.28  40.9  140 117
51822.982 0.396 -14.00  44.4  133 122
51823.971 0.422 -13.46  46.9  131 126
51824.981 0.449 -12.68  53.2  123 126
51830.997 0.611 -14.50  57.6  -96  ? 
51849.861 0.117 -15.69  43.4  175  ? 
51849.914 0.119 -15.47  40.1  179  ? 
51849.961 0.120 -14.25  39.9  177  ? 
51851.046 0.149 -17.06  39.3  181  ? 
51851.055 0.149 -16.71  40.9  183  ? 
51851.839 0.170 -16.05  38.9  184  ? 
51851.854 0.171 -15.72  35.1  184  ? 
51889.975 0.194 -15.07  29.4  187  ? 
51890.901 0.219 -14.71  34.3  203  ? 
51892.904 0.273 -14.60  31.6  195  ? 
51893.902 0.299 -14.78  32.1  161  83
51894.901 0.326 -14.63  35.1  147  98
51895.969 0.355 -14.29  40.9  144 122
51896.942 0.381 -14.66  40.7  131 135
51897.937 0.408 -14.56  46.4  126 141
51898.948 0.435 -14.27  44.7  116 135
51899.942 0.461 -13.67  48.4  127 143
51900.935 0.488 -13.71  53.7  112 160
51901.944 0.515 -13.92  51.0   11  ? 
51913.671 0.830 -13.54  72.2 -160  ? 
51913.717 0.831 -13.25  72.8 -164  ? 
51913.761 0.832 -13.98  72.2 -160  ? 
51913.807 0.834 -14.11  72.6 -162  ? 
51913.831 0.834 -14.14  71.6 -160  ? 
51913.851 0.835 -14.19  71.5 -162  ? 
51913.931 0.837 -13.91  72.0 -160  ? 
51913.969 0.838 -13.81  69.8 -160  ? 
51914.014 0.839 -12.79  69.0 -159  ? 
51914.706 0.858 -14.23  66.8 -158  ? 
51914.808 0.860 -14.34  68.7 -157  ? 
51915.693 0.884 -13.88  66.5 -154  ? 
51915.709 0.885 -13.94  66.8 -152  ? 
51915.766 0.886 -13.82  67.5 -151  ? 
51916.919 0.917 -14.32  64.7 -147  ? 
51916.960 0.918 -14.32  60.8 -147  ? 
51916.976 0.919 -14.22  60.9 -152  ? 
51917.757 0.940 -13.90  57.3 -144  ? 
53291.988 0.825 -15.21  52.0  -73  98
53293.014 0.853 -15.12  49.4  -64 107
53294.994 0.906 -15.09  41.1  -43 132
53294.996 0.906 -15.00  38.1  -45 132
54020.984 0.392 -13.53  31.7   ?   ? 
54024.967 0.499 -13.95  39.9   ?   ? 

